A Passivity-Based Analysis of First-Order Momentum-Based Methods

This paper presents a discrete-time passivity-based analysis of first-order momentum-based methods for a class of functions whose gradient has lower and upper sector bounds of $0$ and $L$, respectively. Through a loop transformation, it is shown that momentum-based methods can be represented as a passive controller in negative feedback with an output strictly passive (OSP) system. The weak passivity theorem is then used to derive explicit hyperparameter conditions under which the shifted gradient asymptotically vanishes. Under an additional assumption that requires the existence of a unique stationary point and excludes arbitrarily small gradients far from that point, convergence of the iterates to the global minimizer is established.

==> Figures/Tikz/momentum_controller.tikz <==
\begin{tikzpicture}[auto, node distance=2cm]

    \def\blockWidth{4em}                 %
    \def\blockHeight{2em}                %
    \def\blockVerticalSpacing{0.7cm}    %

    \def\arrowTipLength{2mm}             %
    \def\arrowTipWidth{1.5mm}            %

    \def\dashedRectangleWidth{3.65cm}
    \def\dashedRectangleHeight{1.55cm}
    \def\dashedRectanglCenterXShift{0mm}
    \def\dashedRectanglCenterYShift{0cm}
    \def\dashedtextxhift{4mm}     
    
    \def\NdashedRectangleWidth{3.65cm}
    \def\NdashedRectangleHeight{0.9cm}
    \def\NdashedRectanglCenterXShift{0mm}
    \def\NdashedRectanglCenterYShift{0cm}
    \def\Ndashedtextxhift{5.1mm}                 

    \def\smallArrowLength{1.25cm}         %
    \def\smallArrowStretch{1.5}          %
    \def\smallArrowShrink{0.8}           %

    \tikzset{     
        block/.style = {draw, fill=none, rectangle, 
                        minimum height=\blockHeight, minimum width=\blockWidth}
    }

    \tikzset{    
        sum/.style  = {draw, fill=none, circle, node distance=1cm},
    }

    \tikzset{    
        tmp/.style    = {coordinate}, 
        input/.style  = {coordinate},
        output/.style = {coordinate}
    }

    \tikzset{      
        pinstyle/.style = {pin edge={to-,thin}}
    }

    \tikzset{     
        myarrow/.style = {->, -{Triangle[length=\arrowTipLength, width=\arrowTipWidth]}}
    }

    \node [block] (Nonlinearity) {\(\mbf{y}_{2}^{k} = \nabla f(\mbf{u}_{2}^k + \mbf{x}^\ast)\)};
    \node [block, below=\blockVerticalSpacing of Nonlinearity.south, anchor=north](G) {        
        \(
            \begin{aligned}
                \mbs{\xi}^{k+1} &= \mbf{A}\mbs{\xi}^{k} + \mbf{B} \mbf{u}_{1}^{k}
                \\%
                \mbf{y}_{1}^{k}     &= \mbf{C}\mbs{\xi}^{k}
            \end{aligned}
        \)
    };

    \node [tmp, right=\smallArrowLength of G.east] (G_in) {};
    \node [tmp, left=\smallArrowLength  of G.west] (G_out) {};

    \node [sum, left=\smallArrowLength of Nonlinearity.west] (sum_node_up){};
    \node [sum, right=\smallArrowLength of G.east]           (sum_node_down){};


    \draw [myarrow](G) -| node[pos=0.25, above, yshift=-0.09cm]{$\mbf{y}_1^k$} (sum_node_up)node[at end, left, yshift=-\arrowTipLength] {$+$};
    \draw [myarrow](sum_node_down) -- (G)node[at end, above, xshift=\smallArrowLength/2 + 5, yshift=-0.09cm] {$\mbf{u}_1^k$};
    \draw [myarrow](sum_node_up) -- (Nonlinearity)node[midway, above, xshift=-3, yshift=-0.09cm] {$\mbf{u}_2^k$};
    \draw [myarrow](Nonlinearity.east) -| node[pos=0.25, above, yshift=-0.09cm]{$\mbf{y}_2^k$}(sum_node_down)node[at end, right, yshift=\arrowTipLength] {$-$};

    \draw [myarrow] ([xshift=\smallArrowLength] sum_node_down.center) -- node[above, midway, xshift=\arrowTipLength, yshift=-0.09cm] {$\mbf{r}_1^k$}(sum_node_down) node[at end, above, xshift=\arrowTipLength+3, yshift=-2] {$+$};
    \draw [myarrow] ([xshift=-\smallArrowLength] sum_node_up.center) -- node[above, midway, xshift=-\arrowTipLength, yshift=-0.09cm] {$\mbf{r}_2^k$}(sum_node_up) node[at end, left, yshift=-\arrowTipLength ] {$+$};

    \draw[dashed] (G.center) ++(-\dashedRectangleWidth/2 - \dashedRectanglCenterXShift, -\dashedRectangleHeight/2 - \dashedRectanglCenterYShift) rectangle ++(\dashedRectangleWidth, \dashedRectangleHeight);
    \node[below, yshift= -\dashedRectangleHeight/2] at (G.center) {\textrm{Controller }\(\bm{\mathcal{G}}\)};

    \draw[dashed] (Nonlinearity.center) ++(-\NdashedRectangleWidth/2 - \NdashedRectanglCenterXShift, -\NdashedRectangleHeight/2 + \NdashedRectanglCenterYShift) rectangle ++(\NdashedRectangleWidth, \NdashedRectangleHeight);
    \node[below, yshift= \NdashedRectangleHeight/2 + \Ndashedtextxhift] at (Nonlinearity.center) {\textrm{Nonlinearity} \(\mbs{\Delta}\)}; 
\end{tikzpicture}


==> Figures/Tikz/momentum_loop_transformation.tikz <==
\begin{tikzpicture}[auto, node distance=2cm]

    \def\blockWidth{4em}                 %
    \def\blockHeight{2em}                %
    \def\blockVerticalSpacing{3.3cm}     %

    \def\arrowTipLength{2mm}             %
    \def\arrowTipWidth{1.5mm}            %

    \def\dashedRectangleWidth{6.35cm}
    \def\dashedRectangleHeight{2.45cm}
    \def\dashedRectanglCenterXShift{2.2mm}
    \def\dashedRectanglCenterYShift{-0.45cm}
    \def\dashedtextxhift{5mm}        

    \def\NdashedRectangleWidth{\dashedRectangleWidth}
    \def\NdashedRectangleHeight{1.9cm}
    \def\NdashedRectanglCenterXShift{2.2mm}
    \def\NdashedRectanglCenterYShift{-0.48cm}
    \def\Ndashedtextxhift{0.5mm}                 

    \def\smallArrowLength{0.55cm}           %
    \def\smallArrowStretch{1.5}          %
    \def\smallArrowShrink{0.7}           %

    \tikzset{     
        block/.style = {draw, fill=none, rectangle, 
                        minimum height=\blockHeight, minimum width=\blockWidth}
    }

    \tikzset{    
        sum/.style  = {draw, fill=none, circle, node distance=1cm},
    }

    \tikzset{    
        tmp/.style    = {coordinate}, 
        input/.style  = {coordinate},
        output/.style = {coordinate}
    }

    \tikzset{      
        pinstyle/.style = {pin edge={to-,thin}}
    }

    \tikzset{     
        myarrow/.style = {->, -{Triangle[length=\arrowTipLength, width=\arrowTipWidth]}}
    }

    \node [block] (Nonlinearity) {\(\mbf{y}_{2}^{k} = \nabla f(\mbf{u}_{2}^k + \mbf{x}^\ast)\)};
    \node [block, below=\blockVerticalSpacing of Nonlinearity.center, anchor=center](G) { 
        \(
        \bm{\mathcal{G}}:
        \begin{cases}
            \begin{aligned}
                \mbs{\xi}^{k+1} &= \mbf{A}\mbs{\xi}^{k} + \mbf{B}\mbf{u}_{1}^{k}
                \\%
                \mbf{y}_{1}^{k}     &= \mbf{C}\mbs{\xi}^{k}
            \end{aligned}
        \end{cases}
        \)
        \hspace{-15pt}
    };

    \node [block, below=\blockVerticalSpacing/6 of Nonlinearity.south, anchor=center] (D_sub) {\(D \eye\)};
    \node [block, above=\blockVerticalSpacing/6 of G.north, anchor=center] (D_add) {\(D \eye\)};

    \node [tmp, right=\smallArrowLength  of G.east] (D_add_in) {};
    \node [tmp, right=\smallArrowLength  of G.east, yshift=\blockVerticalSpacing] (D_sub_in) {};
    \node [tmp, left=4*\smallArrowLength of G.west] (G_out) {};

    \node [sum, right=\smallArrowLength-6pt of D_add_in] (sum_node_right){};
    \node [sum, left=\smallArrowLength of G.west] (sum_node_D_add){};
    \node [sum, left=\smallArrowLength*\smallArrowShrink +13 of sum_node_D_add.west, yshift=\blockVerticalSpacing] (sum_node_up){};
    \node [sum, left=\smallArrowLength of G.west, yshift=\blockVerticalSpacing] (sum_node_D_sub){};

    \draw [myarrow](Nonlinearity.east) -| node[pos=0.25, yshift=-0.09cm]{$\mbf{y}^{k}_{2}$}(sum_node_right)node[at end, right, yshift=\arrowTipLength] {$-$};

    \draw[myarrow] (sum_node_right) -- (G)node[pos=0.5, xshift=-2pt, yshift=+0.09cm]{$\mbf{u}^{k}_{1}$};

    \draw[myarrow] (D_add_in) |- (D_add) {};
\draw[myarrow] (D_sub_in) |- (D_sub) {};

    \draw[myarrow] (G) -- (sum_node_D_add)node[at end, right, yshift=\arrowTipLength] {$+$}node[at end, midway, xshift=2pt, yshift=0.09cm] {$\mbf{y}_1^k$};

    \draw[myarrow] (sum_node_D_sub) -- (Nonlinearity)node[midway, above, xshift=-3pt, yshift=-0.09cm] {$\mbf{u}^{k}_{2}$};

    \draw [myarrow] (D_add) -| (sum_node_D_add) node[at end, right, yshift=\arrowTipLength] {$+$};
    \draw [myarrow] (D_sub) -| (sum_node_D_sub) node[at end, left, yshift=-\arrowTipLength] {$+$};

    \draw [myarrow] (sum_node_D_add) -| (sum_node_up) node[at end, left, yshift=-\arrowTipLength] {$+$};
    \draw [myarrow] (sum_node_up) -- (sum_node_D_sub) node[midway, above, xshift=-6pt,yshift=-0.09cm] {$\bar{\mbf{u}}^{k}_{2}$} node[at end, left, yshift=-\arrowTipLength] {$+$};

    \draw [myarrow] ([xshift=\smallArrowLength*1.45] sum_node_right.center) -- node[below, midway, xshift=\arrowTipLength, yshift=0.09cm] {$\mbf{r}_1^k$}(sum_node_right) node[at end, above, xshift=\arrowTipLength+3, yshift=-2] {$+$};
    \draw [myarrow] ([xshift=-\smallArrowLength*1.45] sum_node_up.center) -- node[above, midway, xshift=-3pt, yshift=-0.09cm] {$\bar{\mbf{r}}_2^k$}(sum_node_up) node[at end, left, yshift=-\arrowTipLength] {$+$};

    \node[draw, dashed, inner xsep=3mm, inner ysep=1mm, fit=(sum_node_D_sub)(Nonlinearity)(D_sub)(D_sub_in), xshift=-3pt] (nl_box) {};
    \node[draw, dashed, inner xsep=3mm, inner ysep=1mm, fit=(sum_node_D_add)(G)(D_add)(D_add_in), xshift=-3pt] (ctrl_box) {};

    \node[above=1pt of nl_box.north, yshift=-3pt] {\textrm{Modified Nonlinearity} \(\bar{\mbs{\Delta}}\) };
    \node[below=1pt of ctrl_box.south, yshift=2pt] {\textrm{Modified Controller }\(\bar{\bm{\mathcal{G}}}\)};
\end{tikzpicture}

